Artistic style transfer for videos and spherical images

Manually re-drawing an image in a certain artistic style takes a professional artist a long time. Doing this for a video sequence single-handedly is beyond imagination. We present two computational approaches that transfer the style from one image (for example, a painting) to a whole video sequence. In our first approach, we adapt to videos the original image style transfer technique by Gatys et al. based on energy minimization. We introduce new ways of initialization and new loss functions to generate consistent and stable stylized video sequences even in cases with large motion and strong occlusion. Our second approach formulates video stylization as a learning problem. We propose a deep network architecture and training procedures that allow us to stylize arbitrary-length videos in a consistent and stable way, and nearly in real time. We show that the proposed methods clearly outperform simpler baselines both qualitatively and quantitatively. Finally, we propose a way to adapt these approaches also to 360 degree images and videos as they emerge with recent virtual reality hardware.

==> data-train.csv <==
iteration,loss
100,7824375.467
200,2058519.517
300,1192896.404
400,880068.4803
500,709964.2304
600,615904.6327
700,561716.6555
800,550821.4157
900,522592.2645
1000,528470.9541
1100,495391.6353
1200,507702.0048
1300,502836.6657
1400,469701.2288
1500,454106.5193
1600,460396.2182
1700,453029.6987
1800,426949.1311
1900,423035.9474
2000,427278.1395
2100,419498.8444
2200,405778.9398
2300,410849.8481
2400,424656.3153
2500,402850.8255
2600,397797.7989
2700,394202.4223
2800,391368.1464
2900,387182.3821
3000,400140.6033
3100,379220.9764
3200,411135.1521
3300,410417.3899
3400,405769.0485
3500,387089.0722
3600,374889.6556
3700,380353.1431
3800,370051.0021
3900,378804.1982
4000,374200.9625
4100,371922.5588
4200,380689.9972
4300,363400.6577
4400,357877.4783
4500,368564.9318
4600,352971.7793
4700,355814.8312
4800,353850.9983
4900,351586.0667
5000,345176.4878
5100,395619.8419
5200,369474.2873
5300,348553.447
5400,347738.6682
5500,352865.5751
5600,335196.0178
5700,343400.5871
5800,342314.0281
5900,328007.3422
6000,337959.6828
6100,342564.7812
6200,319957.3415
6300,323597.3219
6400,321430.4
6500,325983.4274
6600,342466.5303
6700,316222.9905
6800,312361.1777
6900,315366.7275
7000,310697.5661
7100,326254.7991
7200,318822.4614
7300,313498.721
7400,318590.4959
7500,314583.762
7600,313751.2839
7700,312712.6349
7800,326485.6579
7900,320417.0705
8000,793662.9366
8100,487710.239
8200,428630.5058
8300,420976.1991
8400,400960.924
8500,380826.2268
8600,368101.5978
8700,358585.4241
8800,356302.534
8900,359831.1854
9000,340791.8589
9100,343321.0003
9200,375274.1259
9300,408038.7013
9400,357342.6156
9500,358714.9052
9600,343846.4092
9700,335752.73
9800,332580.8085
9900,340847.2038
10000,334981.1603
10100,349724.1817
10200,332813.4422
10300,325316.7687
10400,324782.1195
10500,320653.4917
10600,317023.3814
10700,326109.1105
10800,332588.4106
10900,318109.3727
11000,320789.5031
11100,307186.6673
11200,336730.4904
11300,373612.0818
11400,329938.3252
11500,327194.5414
11600,471468.2305
11700,374409.0509
11800,331799.5802
11900,354299.5086
12000,331876.105
12100,325704.175
12200,356807.4256
12300,336087.9898
12400,335624.6662
12500,329414.3157
12600,364577.4195
12700,358652.4674
12800,330551.4299
12900,319286.9761
13000,328011.8158
13100,325879.7965
13200,315654.4666
13300,309146.746
13400,313689.3896
13500,314049.1156
13600,314903.4343
13700,309921.0447
13800,298495.8408
13900,314665.298
14000,305338.1071
14100,300020.2367
14200,301867.3676
14300,303143.5573
14400,298523.4123
14500,308358.3157
14600,309724.5577
14700,300783.1557
14800,302587.7954
14900,307916.4154
15000,303116.8335
15100,303980.3308
15200,304277.5468
15300,303899.772
15400,310519.32
15500,302410.3723
15600,296541.1088
15700,292994.1391
15800,293090.1142
15900,293852.1608
16000,320362.5138
16100,340332.9245
16200,313867.8258
16300,310287.7648
16400,302593.9933
16500,300953.3136
16600,298705.6056
16700,291057.3906
16800,302096.2407
16900,303193.9802
17000,300522.8919
17100,301007.3172
17200,293560.4872
17300,298175.6399
17400,285507.9471
17500,286794.1304
17600,294759.1106
17700,290594.0163
17800,288500.0345
17900,290855.2024
18000,285007.1952
18100,297260.0019
18200,283550.034
18300,294692.3389
18400,287588.3586
18500,278266.146
18600,282489.305
18700,279572.4729
18800,285278.9644
18900,280183.2112
19000,289310.5914
19100,281882.4288
19200,287383.3106
19300,279062.9514
19400,285950.4455
19500,276438.3591
19600,274135.0754
19700,279366.4475
19800,293371.116
19900,278866.2094
20000,277360.7064
20100,279901.231
20200,273894.4187
20300,273918.5717
20400,281379.0888
20500,278406.4398
20600,278316.3713
20700,276617.6012
20800,272294.4075
20900,276433.9732
21000,277471.5075
21100,279808.4566
21200,264023.6145
21300,273965.5613
21400,275460.323
21500,270105.6452
21600,277760.7394
21700,276533.7657
21800,265975.9177
21900,267584.4648
22000,270761.6077
22100,275784.7229
22200,269522.7429
22300,268769.3558
22400,274483.5692
22500,267087.5796
22600,270263.8787
22700,273390.689
22800,267638.7584
22900,273108.438
23000,269377.6304
23100,268406.5545
23200,265780.4848
23300,262540.7282
23400,273426.9365
23500,266077.6782
23600,265629.1931
23700,267100.5509
23800,267822.228
23900,271527.4297
24000,261832.8958
24100,265295.6636
24200,266611.3007
24300,271512.4586
24400,265920.5084
24500,268988.4508
24600,259022.5858
24700,265558.4399
24800,257206.9392
24900,255638.9269
25000,260870.7105
25100,257970.2965
25200,262550.0529
25300,264201.6604
25400,262146.2574
25500,265129.0721
25600,258034.3658
25700,262958.6981
25800,261225.6791
25900,260325.0879
26000,260531.2745
26100,253669.8094
26200,264056.0277
26300,257211.3046
26400,259280.8129
26500,259711.6813
26600,251027.8859
26700,266477.8059
26800,258335.8058
26900,257782.2399
27000,258596.2436
27100,257944.8765
27200,264286.7322
27300,254509.8549
27400,257548.951
27500,253498.1702
27600,259866.8297
27700,259630.7561
27800,255985.223
27900,260063.5513
28000,256572.8929
28100,254705.7958
28200,255241.675
28300,259305.7086
28400,252457.4176
28500,252509.5877
28600,252577.1366
28700,253775.5045
28800,255687.5638
28900,257391.8848
29000,251563.0737
29100,254561.3145
29200,255412.5861
29300,250267.1964
29400,253182.0363
29500,254353.3074
29600,257721.5369
29700,249138.977
29800,250242.394
29900,251614.4323
30000,246862.184
30100,252902.2374
30200,252743.5313
30300,247688.2687
30400,250293.8086
30500,251532.1901
30600,254043.6166
30700,254909.8264
30800,257533.7675
30900,250958.339
31000,250789.6928
31100,247720.3295
31200,253022.0434
31300,258127.3743
31400,254894.4509
31500,251047.282
31600,248559.9512
31700,248268.6768
31800,245986.0309
31900,245419.2045
32000,251481.968
32100,253472.7005
32200,251232.7027
32300,245694.3472
32400,246040.8906
32500,240503.7132
32600,248588.1817
32700,254069.8729
32800,243638.6621
32900,247884.0893
33000,249412.9279
33100,249908.9541
33200,248862.1831
33300,249211.5276
33400,247272.2657
33500,249312.7472
33600,252252.9199
33700,249103.3425
33800,250588.8366
33900,251877.1691
34000,251875.7921
34100,242384.0776
34200,247225.9596
34300,246933.8997
34400,246340.7271
34500,245447.7752
34600,245994.5422
34700,244321.9212
34800,241382.0021
34900,252072.6023
35000,246844.545
35100,247748.3859
35200,248657.0517
35300,249337.0999
35400,251149.3287
35500,250961.5571
35600,247454.0392
35700,250736.568
35800,246200.0579
35900,243899.4827
36000,244404.8167
36100,251955.0375
36200,245268.6246
36300,245233.7272
36400,247336.9239
36500,245844.8628
36600,246464.7978
36700,239301.0142
36800,242644.015
36900,250237.3438
37000,239934.5688
37100,239626.6755
37200,248335.3431
37300,240370.9319
37400,244543.0703
37500,238830.0077
37600,242217.8697
37700,246871.9993
37800,240303.9028
37900,244716.5462
38000,241295.6322
38100,243341.8215
38200,239266.0483
38300,241630.0289
38400,244843.8102
38500,240272.4687
38600,242713.3876
38700,251636.3548
38800,243873.4441
38900,240867.0016
39000,239878.0638
39100,244401.2548
39200,244360.0199
39300,234335.4209
39400,245497.416
39500,238008.4057
39600,242726.983
39700,242034.6856
39800,237847.4188
39900,239860.2976
40000,240650.5933
40100,238926.9236
40200,238386.5287
40300,245914.1874
40400,238370.0757
40500,244913.3158
40600,239797.3754
40700,238414.3201
40800,240413.282
40900,239341.2896
41000,239276.5328
41100,241217.014
41200,243544.2083
41300,233529.917
41400,242128.6844
41500,240281.1705
41600,241947.6758
41700,242082.2092
41800,238034.233
41900,241070.8574
42000,245178.208
42100,241976.6874
42200,242763.8915
42300,241487.4882
42400,239633.2922
42500,238425.9084
42600,241891.3497
42700,241056.1815
42800,237065.9841
42900,237314.5579
43000,239671.7549
43100,243559.477
43200,241135.5318
43300,240571.5214
43400,238436.3462
43500,238381.6125
43600,237139.068
43700,239708.6277
43800,236117.7785
43900,236643.9521
44000,240197.471
44100,234877.0256
44200,238557.5893
44300,240931.0325
44400,241458.2321
44500,238826.8519
44600,241650.8412
44700,237545.0699
44800,239975.2415
44900,242055.182
45000,240688.6437
45100,237118.2362
45200,238714.2183
45300,237838.9407
45400,235220.397
45500,237322.0806
45600,236880.6376
45700,241078.5503
45800,236404.9797
45900,236569.4045
46000,236328.4424
46100,237650.8174
46200,241383.582
46300,236316.8331
46400,235904.964
46500,237753.3206
46600,237634.6238
46700,234338.4542
46800,241884.0015
46900,240659.9937
47000,234559.7718
47100,236044.6986
47200,236877.7555
47300,241065.748
47400,237514.6167
47500,238954.7029
47600,239712.7313
47700,237194.0932
47800,235551.5588
47900,230118.1399
48000,238175.1127
48100,232346.4954
48200,237453.643
48300,236467.066
48400,238999.601
48500,235621.956
48600,237214.3654
48700,233945.8206
48800,232103.2317
48900,234653.1409
49000,235436.4648
49100,235587.2735
49200,236926.5903
49300,235481.3425
49400,231695.881
49500,235142.6478
49600,231588.3232
49700,232254.1349
49800,231287.6626
49900,231963.582
50000,237820.0514
50100,239145.101
50200,238469.9461
50300,238631.0824
50400,235621.2928
50500,240337.2548
50600,236903.0194
50700,232555.8043
50800,239778.2177
50900,236288.2989
51000,229326.6372
51100,241153.2613
51200,236656.3613
51300,235019.0398
51400,234955.5558
51500,239721.6816
51600,230910.3824
51700,230768.1029
51800,234253.3239
51900,235111.2447
52000,235055.8074
52100,231884.4847
52200,231723.5752
52300,234904.2232
52400,237777.2232
52500,240676.4066
52600,233650.2457
52700,232433.2392
52800,231582.7291
52900,232577.6821
53000,233746.8588
53100,235496.1529
53200,234781.5309
53300,236539.6613
53400,236516.3839
53500,234654.109
53600,234298.3475
53700,231257.885
53800,237537.2969
53900,236206.739
54000,235307.8403
54100,232875.1484
54200,233093.6725
54300,231632.594
54400,233099.8349
54500,236711.2043
54600,232764.8528
54700,234663.1507
54800,234251.5274
54900,233539.234
55000,235226.0071
55100,235251.7272
55200,231616.2603
55300,232827.4949
55400,232214.361
55500,233511.1825
55600,231702.2739
55700,231755.238
55800,233768.1324
55900,234767.5009
56000,230376.7534
56100,233318.326
56200,232826.8387
56300,231831.461
56400,232758.6923
56500,233880.5968
56600,228786.4589
56700,234824.2508
56800,236927.6709
56900,231387.245
57000,229882.0655
57100,230299.801
57200,228584.993
57300,234285.6962
57400,231241.012
57500,235212.7438
57600,230527.3844
57700,231976.381
57800,230188.2111
57900,232708.0025
58000,232226.8707
58100,226746.1839
58200,229511.757
58300,230793.2402
58400,229486.3185
58500,230782.7617
58600,231453.9563
58700,231444.4216
58800,234630.6304
58900,228588.1008
59000,236827.5077
59100,228292.7708
59200,231928.2326
59300,228414.6294
59400,225942.6797
59500,227771.1687
59600,228939.9221
59700,229713.9699
59800,227594.6905
59900,228567.0268
60000,231396.5635
60100,232888.9216
60200,235352.9819
60300,239087.9102
60400,237737.8331
60500,232706.6332
60600,232154.1974
60700,230281.2206
60800,235546.0822
60900,228999.6802
61000,228408.1869
61100,230531.238
61200,227938.6306
61300,227090.8952
61400,228897.4814
61500,230003.2642
61600,233926.8677
61700,229477.4756
61800,228573.1443
61900,228269.3436
62000,229300.2588
62100,229569.6122
62200,226056.6421
62300,227805.8716
62400,229139.2445
62500,230982.9746
62600,228787.0259
62700,227892.1217
62800,232049.6757
62900,227065.6494
63000,228972.2607
63100,228139.5422
63200,233366.9622
63300,229023.5188
63400,232660.6501
63500,227523.9171
63600,227113.1793
63700,227819.6254
63800,231604.9842
63900,223992.2851
64000,225523.6663
64100,228203.8974
64200,226235.0207
64300,224502.3561
64400,230683.504
64500,226970.8426
64600,232128.1824
64700,232112.4508
64800,227704.5338
64900,229522.732
65000,230214.8182
65100,230309.081
65200,226849.2657
65300,224862.9836
65400,226643.8521
65500,226088.1635
65600,229520.1776
65700,225322.6748
65800,224574.118
65900,225780.4837
66000,227409.0693
66100,225784.084
66200,229487.8328
66300,225841.2553
66400,224539.8648
66500,228765.8562
66600,222741.6377
66700,225020.5624
66800,227955.7219
66900,228619.7054
67000,229406.2441
67100,223485.7467
67200,228232.206
67300,228897.0472
67400,223020.3045
67500,224687.6726
67600,224246.5611
67700,225770.4026
67800,226504.2025
67900,227289.1469
68000,225800.6421
68100,225723.0777
68200,226352.1168
68300,232535.1599
68400,226721.9508
68500,228763.8496
68600,228461.0215
68700,224418.1932
68800,225202.331
68900,225612.3624
69000,223250.8477
69100,223985.8423
69200,226441.8755
69300,224438.03
69400,220349.0224
69500,223113.1637
69600,224365.5759
69700,228085.9091
69800,227374.3261
69900,226487.1893
70000,226385.6533
70100,224838.0206
70200,227530.8188
70300,228408.1359
70400,222580.8915
70500,222226.2338
70600,224980.2127
70700,221759.4613
70800,220040.9996
70900,225392.1781
71000,223150.0739
71100,226605.4514
71200,223509.7786
71300,228846.6379
71400,225789.0464
71500,227196.3459
71600,226047.7833
71700,223165.6476
71800,222585.7529
71900,224104.2472
72000,227454.1491
72100,222775.1904
72200,223350.7701
72300,218039.2849
72400,223839.1735
72500,217748.3254
72600,227859.4648
72700,228355.0203
72800,224371.7928
72900,228059.3877
73000,223679.6113
73100,224603.2225
73200,222209.3783
73300,222284.3127
73400,220854.3451
73500,221296.0482
73600,229022.4583
73700,220215.5866
73800,224082.7671
73900,225296.9323
74000,224681.3005
74100,227098.2758
74200,224816.8455
74300,224590.108
74400,224597.3175
74500,229248.2485
74600,222517.2421
74700,224096.1059
74800,221454.1256
74900,219313.7274
75000,222962.3962
75100,222845.0205
75200,223190.4675
75300,221698.0232
75400,221572.4841
75500,223062.5392
75600,219497.4967
75700,222189.962
75800,223060.1623
75900,224649.1943
76000,222970.2838
76100,221029.1628
76200,224465.8647
76300,220880.2209
76400,224291.4008
76500,228052.0348
76600,221100.3611
76700,222284.5626
76800,223341.3736
76900,222999.1693
77000,226678.8548
77100,224197.6002
77200,223546.4552
77300,221083.2933
77400,220803.2194
77500,222927.7336
77600,220752.5775
77700,219567.4214
77800,221577.7684
77900,218955.5227
78000,219739.5475
78100,225603.6862
78200,226299.0057
78300,222271.7312
78400,221036.8921
78500,221685.726
78600,221499.3298
78700,218977.0689
78800,218976.8769
78900,222512.9424
79000,220088.1783
79100,218890.884
79200,218709.7811
79300,221404.5029
79400,218975.5073
79500,219108.8923
79600,222901.4893
79700,219854.8021
79800,221027.7066
79900,222480.0676
80000,219267.1892
80100,220254.189
80200,224793.4739
80300,217457.0931
80400,223133.8204
80500,217015.9156
80600,221428.9285
80700,221487.8223
80800,223635.0685
80900,215869.6364
81000,218542.713
81100,223646.9035
81200,221843.51
81300,221274.7633
81400,220509.8749
81500,220097.5664
81600,220256.5887
81700,220206.011
81800,221501.2539
81900,223484.7918
82000,223728.278
82100,223478.8635
82200,219021.4963
82300,216918.4059
82400,219193.154
82500,224278.0991
82600,221655.1124
82700,223476.646
82800,220469.9551
82900,222868.4752
83000,222453.5372
83100,219056.2526
83200,221768.4891
83300,222599.9254
83400,222907.6665
83500,222676.8959
83600,223392.7274
83700,220747.1789
83800,221025.2313
83900,221741.595
84000,219840.1442
84100,218786.9299
84200,220444.5699
84300,219553.9279
84400,219971.2796
84500,227138.6029
84600,222375.2328
84700,219088.5158
84800,221708.623
84900,221880.5592
85000,221081.2185
85100,217259.4058
85200,222429.0944
85300,225971.225
85400,219308.8326
85500,220015.5545
85600,217151.8791
85700,222082.1026
85800,218828.0732
85900,218576.959
86000,217897.7209
86100,223164.6143
86200,220173.4838
86300,221353.1848
86400,219017.6368
86500,218838.1166
86600,219431.2299
86700,219936.9348
86800,221793.0948
86900,216894.4065
87000,219234.517
87100,219576.6833
87200,218715.4555
87300,220554.1291
87400,219567.2666
87500,214580.063
87600,214153.9423
87700,219247.9319
87800,218879.6629
87900,214311.1674
88000,217939.0098
88100,219580.1752
88200,221749.4657
88300,217697.4166
88400,218758.1247
88500,222743.1267
88600,217354.9478
88700,220771.3503
88800,215199.8582
88900,214949.6823
89000,215255.3423
89100,221030.1003
89200,217143.3629
89300,217060.0416
89400,220463.6609
89500,216755.9276
89600,220348.1073
89700,223535.5912
89800,225869.9972
89900,219579.673
90000,221998.6986
90100,219274.2889
90200,216069.1416
90300,222711.7326
90400,217716.1048
90500,218108.1285
90600,215291.0365
90700,218246.2417
90800,214638.6313
90900,218688.0279
91000,218456.6263
91100,219593.5089
91200,217458.2804
91300,216358.4614
91400,214741.65
91500,216857.9052
91600,217430.834
91700,221101.339
91800,216182.0254
91900,219084.3373
92000,220823.3093
92100,218007.1788
92200,216058.0776
92300,218787.165
92400,216269.3017
92500,220995.4312
92600,218636.7409
92700,218217.0702
92800,218172.4848
92900,220475.1811
93000,220261.6691
93100,214748.6328
93200,215906.3018
93300,219896.3575
93400,216920.0215
93500,216872.5109
93600,213032.5835
93700,216373.811
93800,214204.451
93900,219050.4989
94000,218026.8681
94100,218204.8929
94200,216090.8025
94300,219891.4435
94400,217602.7341
94500,217422.6929
94600,213879.0424
94700,217899.8672
94800,219612.1735
94900,217115.0469
95000,219460.0099
95100,217113.259
95200,219631.8366
95300,218108.1991
95400,214045.7071
95500,219714.7719
95600,216003.9289
95700,215519.3036
95800,215307.8993
95900,216967.3847
96000,216069.2586
96100,215933.6347
96200,215048.4868
96300,218769.3578
96400,216644.7207
96500,218187.9477
96600,217040.8466
96700,217301.6354
96800,219065.5655
96900,215007.3423
97000,214148.4104
97100,216022.4943
97200,212667.381
97300,218273.2466
97400,216934.9351
97500,217480.7588
97600,215366.993
97700,214351.2118
97800,214709.1335
97900,222743.9749
98000,216960.6943
98100,219931.3806
98200,217047.6169
98300,217696.612
98400,215468.482
98500,215020.8295
98600,217447.5908
98700,213228.136
98800,217741.6202
98900,217242.9803
99000,213750.8298
99100,215520.1652
99200,213744.6069
99300,216273.2049
99400,214961.8206
99500,220699.8838
99600,213563.9749
99700,219753.5652
99800,213150.0062
99900,216528.1033
100000,219069.998
100100,216484.8758
100200,214204.7129
100300,217163.0608
100400,215938.279
100500,216211.4118
100600,215844.8145
100700,218800.0122
100800,215205.4894
100900,215485.2428
101000,213587.7624
101100,218811.0494
101200,218716.0077
101300,215081.0118
101400,214813.2279
101500,216874.2807
101600,215542.0988
101700,217179.5726
101800,215646.4011
101900,217239.0536
102000,215987.4617
102100,212657.6977
102200,216195.1703
102300,219991.7204
102400,218084.8637
102500,217344.6006
102600,219584.277
102700,215176.4375
102800,216288.6828
102900,216287.8743
103000,211910.883
103100,213243.0915
103200,218262.9966
103300,215038.8382
103400,213103.9925
103500,215266.6033
103600,218713.9257
103700,218379.3941
103800,217750.683
103900,217698.2197
104000,217188.3198
104100,216094.5657
104200,216354.3185
104300,215981.8879
104400,213858.3342
104500,214215.1884
104600,213310.1274
104700,212566.4048
104800,215644.7541
104900,217578.1675
105000,218602.5189
105100,212210.7727
105200,214132.3081
105300,213602.9679
105400,218346.6671
105500,215744.6536
105600,213327.5139
105700,216733.696
105800,215569.3682
105900,214971.4026
106000,216776.8679
106100,213330.4593
106200,215748.1141
106300,219432.0206
106400,214510.1554
106500,214688.2295
106600,218436.8281
106700,214770.3216
106800,216222.8726
106900,213340.1232
107000,214471.053
107100,214430.6075
107200,211552.1689
107300,215479.972
107400,215336.9687
107500,214615.8978
107600,217680.877
107700,219648.6892
107800,216824.2507
107900,215995.8861
108000,212361.2415
108100,214562.5901
108200,213926.6819
108300,216284.4517
108400,214324.1601
108500,212912.4446
108600,213154.556
108700,216904.2888
108800,210389.6352
108900,214033.1831
109000,212982.7724
109100,214947.5842
109200,215279.4626
109300,216879.4662
109400,212919.2678
109500,215500.6723
109600,216153.1016
109700,217209.1933
109800,211816.0636
109900,215974.7773
110000,210590.0587
110100,216794.0259
110200,214685.2539
110300,214531.3445
110400,211953.9661
110500,211362.5888
110600,214235.5075
110700,216813.2976
110800,211129.3443
110900,211553.9456
111000,212294.9492
111100,214205.7712
111200,214121.7892
111300,212564.3709
111400,216728.9878
111500,217500.6965
111600,214988.9131
111700,216709.0656
111800,214091.0298
111900,211511.2031
112000,214392.2145
112100,215020.0924
112200,214369.2888
112300,213998.8031
112400,214833.1116
112500,214669.6531
112600,219315.2326
112700,215135.8503
112800,212582.6678
112900,212649.9521
113000,216446.6901
113100,214882.4584
113200,216150.0197
113300,213100.6159
113400,212021.6483
113500,212574.986
113600,213234.1359
113700,213602.8438
113800,213728.7885
113900,211756.7347
114000,213272.4046
114100,216885.7599
114200,213892.3909
114300,214315.0484
114400,210355.6649
114500,214363.7909
114600,212378.6781
114700,212800.6805
114800,212106.5816
114900,216882.0787
115000,214911.9809
115100,214065.4604
115200,212722.7003
115300,211197.7835
115400,213379.9231
115500,214220.833
115600,211659.5676
115700,214340.6573
115800,216313.3737
115900,215829.1681
116000,214735.1995
116100,213989.3687
116200,209404.6032
116300,215655.7531
116400,215370.8051
116500,213738.5194
116600,213382.2133
116700,215603.5585
116800,211417.1414
116900,211381.8939
117000,215618.4856
117100,211595.3585
117200,213151.3274
117300,210998.02
117400,214548.8805
117500,213887.1181
117600,211303.2607
117700,210075.722
117800,213376.4346
117900,210528.908
118000,212661.4146
118100,212313.4336
118200,216797.1161
118300,217319.5119
118400,212280.4427
118500,211028.711
118600,208865.3177
118700,209984.6369
118800,213597.172
118900,212652.6324
119000,212457.6546
119100,211792.3282
119200,212200.9071
119300,213036.1681
119400,216376.591
119500,218847.6229
119600,212848.4695
119700,212230.4199
119800,212344.7051
119900,212540.392
120000,216425.5822


==> data-val.csv <==
iteration,loss
10000,368468.038
20000,297444.5624
30000,273541.8813
40000,265683.3574
50000,246482.4565
60000,230775.9762
70000,224836.4382
80000,220230.2878
90000,218295.1516
100000,217147.9
110000,213674.4281
120000,213390.0925

